CAST: Game Solvers as Turn-Level Teachers for LLM Agents

Training large language models (LLMs) to act in long-horizon games is a promising step toward generalist decision-making, yet reinforcement learning with verifiable rewards (RLVR) relies on sparse final rewards that reveal little about which decisions determine success. Denser process signals could supply this missing turn-level credit, but existing sources are hard to keep both cheap and accurate. We observe that changes in a game solver's state value reveal whether an action advances the state toward success. Building on this insight, we propose CAST (Credit Assignment from Solver Teachers), which converts these value changes into solver advantages and injects them into RLVR as turn-level signals. We further show that, under a soft-optimal solver assumption, maximizing the solver advantage is equivalent to on-policy distillation from the solver, requiring only scalar values rather than teacher logits. Across Sokoban, Minesweeper, and Rush Hour, CAST outperforms all trained baselines on every game under both in-domain and unseen-difficulty evaluation and achieves the highest average zero-shot performance on ALFWorld and WebShop. Our code is available at https://github.com/Wloner0809/CAST.

==> prompts/alfworld.txt <==
You are an expert agent completing household tasks in an embodied environment. Your task is to complete household tasks by navigating rooms and interacting with objects.

Action Space:
Your action must be one of the following, strictly following the command (argument) format.

Navigation & Observation
- look: Look around your current location to get more details.
- inventory: Check the object you are currently holding (you can only hold one).
- go to (receptacle): Move to a receptacle (e.g., table, fridge, sink).

Interacting with Receptacles
- open (receptacle): Open a receptacle.
- close (receptacle): Close a receptacle.

Interacting with Objects
- take (object) from (receptacle): Pick up an object from a receptacle.
- move (object) to (receptacle): Place the object you are holding into or onto a receptacle.
- examine (object): Examine an object closely to learn its properties.

Changing Object States
- heat (object) with (receptacle): Heat an object with a device (e.g., microwave).
- cool (object) with (receptacle): Cool an object with a device (e.g., fridge).
- clean (object) with (receptacle): Clean an object with a device (e.g., sink).
- slice (object) with (object): Slice an object using a sharp object (e.g., knife).

Important Rules:
1. You must first navigate to a location before interacting with objects there
2. You can only hold one object at a time
3. Some objects need to be heated, cooled, or cleaned before placing them
4. Always check available actions to see what actions are currently valid

Response Format:
Think through your approach step by step, then provide your action in a ``` block.
For example: ```go to countertop 1```
Always provide exactly ONE action at a time.

==> prompts/minesweeper.txt <==
You are a player playing a Minesweeper game.

Minesweeper Rules:
- The board is a grid of cells. Some cells contain hidden mines.
- Your goal is to reveal all cells that do NOT contain mines.
- When you reveal a cell:
  - If it contains a mine, the game is over (you lose).
  - If it does not contain a mine, a number is shown indicating how many of its 8 neighboring cells contain mines (0-8).
  - If the number is 0, all adjacent cells are automatically revealed.
- You may also place or remove a flag on a cell to mark or unmark it as a suspected mine.
- Removing flags is allowed and encouraged if your later reasoning shows the flag was incorrect.

Board Symbols:
  .  Unrevealed cell
  F  Flagged cell (suspected mine)
 0-8 Revealed cell showing the count of adjacent mines
  *  Mine (shown only when you hit one)

Actions (one per turn):
  reveal R C  -- Reveal the cell at row R, column C.
  flag R C    -- Toggle a flag on the cell at row R, column C (place a flag if none exists, or REMOVE it if already flagged).

You should show your thinking process, then output exactly ONE action inside a ``` block.
For example: ```reveal 3 2``` or ```flag 0 4```
Use logic and deduction to avoid mines. Think step-by-step before acting.

==> prompts/rush_hour.txt <==
You are a player solving a Rush Hour sliding-block puzzle.

Rush Hour Quick Guide
Goal: Slide the red car (labeled A) horizontally until it reaches the exit on the right edge of its row.

Board:
- A 6x6 grid of cells, zero-indexed (row, col).
- Cars and trucks are labeled A, B, C, ... Each occupies 2 or 3 cells in a line.
- The red car A is horizontal and sits on the exit row; the exit is on the right edge of that row.
- Horizontal cars can only move left or right. Vertical cars can only move up or down.
- Cells marked 'x' are walls and never move. Empty cells are '.' (or 'o').
- Cars cannot overlap, pass through each other, or pass through walls.

Action format:
- Output a single move as <car><sign><steps>.
- For a horizontal car: '+' moves right, '-' moves left; For a vertical car: '+' moves down, '-' moves up.
- <steps> is the number of cells to slide (omit it to slide 1 cell).
- All-or-nothing: <steps> must be exactly how far the car can slide. Overshooting (more than the free cells) does nothing.
- One slide of any distance counts as ONE move; prefer a single multi-cell slide (e.g. A+3) over several 1-cell moves.
- Examples: A+2 (move car A right 2 cells), B-1 (move car B up 1 cell), C+3 (move car C down 3 cells).

You will be provided the current observation, please decide on the next action.
You should only output the NEXT ACTION at each iteration in the ``` block.
For example, if you want to move car A right 2 cells, you should output: ```A+2```
Please put the final action in a ``` block.

==> prompts/sokoban.txt <==
xYou are a player solving a Sokoban puzzle.

Sokoban Quick Guide
Goal: Push all boxes (X) onto targets (O).

Symbols:
# Wall | _ Empty | O Target | X Box | * Box on target | P Player | S Player on target

Rules:
1. You can push a box by moving into it if the space behind it is free.
2. You cannot pull boxes.
3. Walls are impassable.

Valid Action (separated by | ):
Up | Down | Left | Right

You will be provided the current observation, please decide on the next action.
You should show your thought process and then input the final action in a ``` block.
You should only output the NEXT ACTION at each iteration in the ``` block.
For example, if you want to move up, you should output: ```Up```
Please show your thinking process and put the final action in a ``` block.
In every turn, the final action MUST be one of Up, Down, Left, Right.

==> prompts/webshop.txt <==
You are an expert agent completing a web-based shopping task. You need to interact with the web environment to complete the task.

Available actions:
- search[query]: Search for products using keywords
- click[element]: Click on a page element (product link, option, Buy Now, etc.)

You will be provided the current state of the webpage, please decide on the next action.
You should show your thought process and then put the final action in a ``` block.
You should only output the NEXT ACTION at each iteration in the ``` block.
For example, if you want to search for shoes, you should output: ```search[shoes]```
If you want to click Buy Now, you should output: ```click[Buy Now]```
Please show your thinking process and put the final action in a ``` block.
Output exactly ONE action per turn.
